Three Temperate Neptunes Orbiting Nearby Stars

We present the discovery of three modestly-irradiated, roughly Neptune-mass planets orbiting three nearby Solar-type stars. HD 42618 b has a minimum mass of $15.4 \pm 2.4$ M$_{\oplus}$, a semi-major axis of 0.55 AU, an equilibrium temperature of 337 K, and is the first planet discovered to orbit the solar analogue host star, HD 42618. We also discover new planets orbiting the known exoplanet host stars HD 164922 and HD 143761 ($\rho$ CrB). The new planet orbiting HD 164922 has a minimum mass of $12.9 \pm 1.6$ M$_{\oplus}$ and orbits interior to the previously known Jovian mass planet orbiting at 2.1 AU. HD 164922 c has a semi-major axis of 0.34 AU and an equilibrium temperature of 418 K. HD 143761 c orbits with a semi-major axis of 0.44 AU, has a minimum mass of $25 \pm 2$ M$_{\oplus}$, and is the warmest of the three new planets with an equilibrium temperature of 445 K. It orbits exterior to the previously known warm Jupiter in the system. A transit search using space-based CoRoT data and ground-based photometry from the Automated Photometric Telescopes (APTs) at Fairborn Observatory failed to detect any transits, but the precise, high-cadence APT photometry helped to disentangle planetary-reflex motion from stellar activity. These planets were discovered as part of an ongoing radial velocity survey of bright, nearby, chromospherically-inactive stars using the Automated Planet Finder (APF) telescope at Lick Observatory. The high-cadence APF data combined with nearly two decades of radial velocity data from Keck Observatory and gives unprecedented sensitivity to both short-period low-mass, and long-period intermediate-mass planets.

==> online_data.txt <==
#BJD_TDB      mnvel          errvel        tel    svalue
42618  2450366.126333  1.18  1.12  k  \nodata
42618  2450545.781981  -4.00  1.36  k  \nodata
42618  2450787.022439  -1.72  1.61  k  \nodata
42618  2450807.057763  -4.02  1.26  k  \nodata
42618  2450838.935316  -3.61  1.50  k  \nodata
42618  2450838.940815  -4.62  1.17  k  \nodata
42618  2450861.762937  -5.00  1.29  k  \nodata
42618  2451069.093742  -4.15  1.37  k  \nodata
42618  2451171.881017  -5.61  1.28  k  \nodata
42618  2451227.816536  -4.19  1.33  k  \nodata
42618  2451544.000785  -1.40  1.25  k  \nodata
42618  2451551.969932  -4.22  1.22  k  \nodata
42618  2451552.917946  -0.99  1.43  k  \nodata
42618  2451585.936779  -1.00  1.42  k  \nodata
42618  2451884.091563  0.10  1.77  k  \nodata
42618  2452003.758397  2.40  1.36  k  \nodata
42618  2452235.933171  1.77  1.27  k  \nodata
42618  2452538.107636  3.49  1.50  k  \nodata
42618  2452651.965701  1.13  1.51  k  \nodata
42618  2452653.022658  0.62  1.52  k  \nodata
42618  2452653.962399  1.67  1.38  k  \nodata
42618  2452988.890092  -1.57  1.60  k  \nodata
42618  2453304.038077  3.54  1.07  j  0.161
42618  2453398.815331  -0.61  1.13  j  0.163
42618  2453398.816790  -1.09  1.09  j  0.162
42618  2453692.953665  -1.11  1.14  j  0.162
42618  2453692.955216  -0.12  1.15  j  0.162
42618  2453692.957265  -3.38  1.11  j  0.161
42618  2453693.055622  -1.91  1.25  j  0.161
42618  2453693.056872  -3.52  1.12  j  0.161
42618  2453693.058632  -2.11  1.13  j  0.162
42618  2453694.090656  -2.11  1.12  j  0.161
42618  2453694.092012  -3.38  1.15  j  0.162
42618  2453694.093412  -0.44  1.13  j  0.161
42618  2453694.987473  -1.72  1.14  j  0.161
42618  2453694.988781  -0.37  1.08  j  0.160
42618  2453694.990251  -2.05  1.07  j  0.162
42618  2453695.965229  -0.31  1.10  j  0.161
42618  2453695.966444  -2.70  1.10  j  0.162
42618  2453695.967660  -4.45  1.07  j  0.161
42618  2453696.104189  -5.13  1.00  j  0.161
42618  2453696.105463  -5.78  1.05  j  0.161
42618  2453696.106747  -7.41  1.05  j  0.160
42618  2453696.969468  -5.06  1.11  j  0.161
42618  2453696.970718  -5.55  1.06  j  0.160
42618  2453696.971968  -4.63  1.18  j  0.161
42618  2453724.867950  -0.44  1.05  j  0.160
42618  2453724.869351  -2.13  1.02  j  0.161
42618  2453724.870751  -1.37  1.08  j  0.161
42618  2453776.867614  3.43  1.17  j  0.159
42618  2453776.868980  3.57  1.12  j  0.159
42618  2453776.870404  3.58  1.10  j  0.159
42618  2453982.120860  -1.93  0.93  j  0.161
42618  2453982.122214  -1.65  0.97  j  0.160
42618  2453982.123719  1.24  0.95  j  0.161
42618  2453983.126673  0.57  0.95  j  0.161
42618  2453984.118044  0.22  0.93  j  0.160
42618  2453984.119375  0.88  0.96  j  0.160
42618  2453984.120717  -0.19  0.91  j  0.159
42618  2454083.864944  2.38  1.22  j  0.164
42618  2454083.866286  3.50  1.08  j  0.163
42618  2454083.867745  2.89  1.08  j  0.164
42618  2454084.942784  3.95  1.27  j  0.164
42618  2454084.945469  4.80  1.26  j  0.163
42618  2454084.948478  1.85  1.18  j  0.164
42618  2454085.996526  1.18  1.26  j  0.164
42618  2454085.998100  -1.20  1.24  j  0.165
42618  2454085.999779  1.06  1.25  j  0.163
42618  2454129.853273  -5.01  1.26  j  0.160
42618  2454129.854871  -7.56  1.25  j  0.160
42618  2454129.856514  -5.05  1.32  j  0.160
42618  2454130.781084  -4.19  1.26  j  0.161
42618  2454130.782694  -6.45  1.17  j  0.160
42618  2454130.784303  -3.42  1.18  j  0.160
42618  2454131.931780  -2.40  1.33  j  0.161
42618  2454131.934083  -3.11  1.41  j  0.160
42618  2454131.937069  -2.59  1.39  j  0.160
42618  2454138.744836  -2.65  1.16  j  0.160
42618  2454138.746006  -4.11  1.27  j  0.160
42618  2454138.747210  -3.64  1.20  j  0.160
42618  2454344.125359  -0.49  1.06  j  0.159
42618  2454398.080887  0.56  0.96  j  0.158
42618  2454544.843405  1.79  1.31  j  0.159
42618  2454718.145712  -0.08  1.16  j  0.158
42618  2454725.122399  -3.35  1.15  j  0.156
42618  2454778.008600  -6.67  1.27  j  0.155
42618  2454780.048358  -7.30  1.27  j  0.156
42618  2454791.051975  -7.77  1.36  j  0.158
42618  2454807.926722  -5.19  1.50  j  0.158
42618  2454809.966112  -3.46  1.20  j  0.159
42618  2454838.973190  -1.37  1.50  j  0.159
42618  2454838.974209  -0.96  1.36  j  0.159
42618  2454846.987732  -0.12  1.62  j  0.154
42618  2454846.989410  -6.62  1.53  j  0.156
42618  2454864.899402  -6.05  1.32  j  0.158
42618  2454865.816381  -7.76  1.37  j  0.158
42618  2454865.821855  -7.31  1.37  j  0.157
42618  2454867.782875  -3.84  1.44  j  0.157
42618  2454928.729092  -7.08  1.27  j  0.157
42618  2454928.729983  -7.40  1.33  j  0.156
42618  2454928.730874  -7.99  1.34  j  0.156
42618  2454929.735747  -8.76  1.35  j  0.156
42618  2454929.736858  -11.51  1.27  j  0.156
42618  2454929.738003  -8.76  1.21  j  0.156
42618  2454934.739645  -4.09  1.30  j  0.157
42618  2455075.131238  -4.38  1.19  j  0.157
42618  2455075.132152  -5.33  1.11  j  0.157
42618  2455075.133078  -7.56  1.22  j  0.157
42618  2455076.121751  2.04  1.21  j  0.157
42618  2455076.122689  -2.32  1.09  j  0.156
42618  2455076.123592  -0.33  1.18  j  0.156
42618  2455077.116167  -0.14  1.15  j  0.158
42618  2455077.117093  -4.36  1.18  j  0.157
42618  2455077.118019  -2.69  1.08  j  0.158
42618  2455078.125676  -3.21  1.29  j  0.157
42618  2455078.126741  -5.50  1.23  j  0.157
42618  2455078.127702  -5.16  1.18  j  0.157
42618  2455079.131460  -3.67  1.30  j  0.157
42618  2455079.132501  -7.06  1.21  j  0.157
42618  2455079.133497  -4.49  1.21  j  0.157
42618  2455080.137788  -3.99  1.14  j  0.158
42618  2455080.138690  -3.95  1.11  j  0.157
42618  2455080.139605  -1.64  1.12  j  0.156
42618  2455081.137437  -3.02  1.21  j  0.157
42618  2455081.138352  0.94  1.12  j  0.157
42618  2455081.139266  -1.64  1.10  j  0.157
42618  2455082.120813  -1.65  1.13  j  0.156
42618  2455082.121739  -5.19  1.14  j  0.156
42618  2455082.122688  -3.69  1.11  j  0.156
42618  2455083.123253  -3.01  1.10  j  0.156
42618  2455083.124225  -2.80  1.23  j  0.156
42618  2455083.125197  -5.69  1.16  j  0.157
42618  2455084.127221  -5.99  1.18  j  0.156
42618  2455084.128101  -3.78  1.16  j  0.156
42618  2455084.129004  -1.73  1.16  j  0.157
42618  2455085.091048  -2.55  1.06  j  0.157
42618  2455085.091974  -2.21  1.07  j  0.156
42618  2455085.092877  -4.49  1.09  j  0.157
42618  2455109.090297  -8.06  1.17  j  0.155
42618  2455109.091280  -4.04  1.13  j  0.156
42618  2455109.092484  -3.18  1.15  j  0.155
42618  2455110.116330  -0.67  1.32  j  0.156
42618  2455110.117592  -2.34  1.29  j  0.156
42618  2455110.118877  -4.83  1.29  j  0.156
42618  2455134.017657  -1.09  1.25  j  0.155
42618  2455134.018688  -0.85  1.19  j  0.155
42618  2455134.019614  -5.50  1.32  j  0.155
42618  2455135.098021  -4.12  1.23  j  0.155
42618  2455135.099016  -3.73  1.31  j  0.155
42618  2455135.100023  1.55  1.17  j  0.155
42618  2455163.982697  1.23  1.34  j  0.156
42618  2455163.983773  2.09  1.29  j  0.155
42618  2455163.984815  -0.64  1.29  j  0.155
42618  2455173.049711  -5.45  1.42  j  0.157
42618  2455173.050648  -3.24  1.45  j  0.156
42618  2455173.051586  -7.08  1.37  j  0.157
42618  2455187.924411  -6.68  1.35  j  0.156
42618  2455187.925754  -6.03  1.47  j  0.156
42618  2455187.927039  -10.03  1.42  j  0.156
42618  2455190.913061  -4.94  1.48  j  0.157
42618  2455190.914057  -5.99  1.43  j  0.156
42618  2455190.915041  -11.94  1.29  j  0.157
42618  2455196.821613  -5.13  1.32  j  0.156
42618  2455196.822551  -7.33  1.15  j  0.156
42618  2455196.823535  -8.90  1.23  j  0.156
42618  2455229.930153  -6.83  1.22  j  0.156
42618  2455229.931068  -6.94  1.18  j  0.156
42618  2455229.931959  -11.80  1.29  j  0.156
42618  2455256.917246  -4.73  1.38  j  0.157
42618  2455256.918288  -12.04  1.27  j  0.156
42618  2455256.919318  -8.70  1.22  j  0.157
42618  2455285.788342  -0.74  1.33  j  0.156
42618  2455285.791015  -6.48  1.35  j  0.156
42618  2455285.792636  -5.32  1.35  j  0.155
42618  2455311.733843  -5.04  1.32  j  0.150
42618  2455311.735093  -4.43  1.37  j  0.152
42618  2455311.736250  -5.97  1.42  j  0.154
42618  2455312.732373  -4.12  1.22  j  0.154
42618  2455312.733426  -1.62  1.20  j  0.155
42618  2455312.734456  -3.99  1.25  j  0.155
42618  2455313.733821  -2.97  1.26  j  0.156
42618  2455313.734781  1.21  1.26  j  0.154
42618  2455313.735754  -3.61  1.41  j  0.156
42618  2455314.726520  -2.08  1.25  j  0.152
42618  2455314.727735  -1.41  1.24  j  0.154
42618  2455314.728927  -4.17  1.31  j  0.149
42618  2455320.746110  0.64  1.45  j  0.156
42618  2455320.747268  -4.67  1.38  j  0.155
42618  2455320.748332  1.03  1.27  j  0.155
42618  2455321.733886  -5.95  1.16  j  0.155
42618  2455321.735032  -7.55  1.33  j  0.155
42618  2455321.736155  -7.24  1.35  j  0.153
42618  2455437.139059  -2.46  1.14  j  0.154
42618  2455437.140054  -3.92  1.23  j  0.154
42618  2455437.141061  -0.44  1.20  j  0.155
42618  2455456.050333  -2.06  1.17  j  0.156
42618  2455456.051433  -0.90  1.18  j  0.157
42618  2455456.052591  -0.70  1.15  j  0.156
42618  2455465.080053  -2.09  1.24  j  0.157
42618  2455465.080990  -0.60  1.25  j  0.156
42618  2455465.081905  -3.32  1.22  j  0.157
42618  2455466.144644  -3.18  1.09  j  0.156
42618  2455466.145709  -2.48  1.23  j  0.155
42618  2455466.146658  -1.73  1.01  j  0.155
42618  2455468.042382  -2.34  1.21  j  0.156
42618  2455468.043285  -3.08  1.12  j  0.156
42618  2455468.044199  -0.64  1.11  j  0.156
42618  2455469.137799  -3.46  1.08  j  0.156
42618  2455469.138725  -0.49  1.17  j  0.157
42618  2455469.139824  -3.34  1.16  j  0.156
42618  2455470.062388  -3.92  1.22  j  0.156
42618  2455470.063303  -2.93  1.26  j  0.155
42618  2455470.064333  -2.31  1.16  j  0.156
42618  2455472.018823  -2.71  1.30  j  0.157
42618  2455472.019773  -8.84  1.21  j  0.157
42618  2455472.020699  -3.62  1.16  j  0.156
42618  2455487.114311  -1.50  1.22  j  0.156
42618  2455487.115341  -8.98  1.17  j  0.156
42618  2455487.116383  -6.49  1.27  j  0.156
42618  2455489.994830  -3.85  1.30  j  0.156
42618  2455489.995837  -6.34  1.21  j  0.156
42618  2455489.996925  -4.36  1.38  j  0.155
42618  2455491.004246  -4.17  1.26  j  0.157
42618  2455491.005195  -3.43  1.08  j  0.156
42618  2455491.006249  -6.73  1.10  j  0.157
42618  2455500.979593  -6.47  1.14  j  0.157
42618  2455500.980507  -8.57  1.15  j  0.157
42618  2455500.981421  -5.78  1.16  j  0.157
42618  2455521.983107  -12.63  1.34  j  0.157
42618  2455521.984044  -7.82  1.24  j  0.156
42618  2455521.985017  -13.45  1.28  j  0.157
42618  2455523.067712  -8.43  1.29  j  0.156
42618  2455523.068638  -8.41  1.25  j  0.157
42618  2455523.069587  -9.03  1.29  j  0.157
42618  2455528.884390  -4.87  1.33  j  0.157
42618  2455528.885778  -9.75  1.43  j  0.157
42618  2455528.887133  -4.87  1.29  j  0.157
42618  2455542.946234  3.34  1.40  j  0.157
42618  2455542.947380  5.80  1.29  j  0.158
42618  2455542.948433  -1.46  1.36  j  0.158
42618  2455546.071326  -6.89  1.29  j  0.157
42618  2455546.072438  -4.99  1.33  j  0.157
42618  2455546.073502  -5.71  1.30  j  0.157
42618  2455556.067328  -7.70  1.28  j  0.156
42618  2455556.068300  -6.59  1.23  j  0.156
42618  2455556.069318  -4.67  1.35  j  0.155
42618  2455556.983831  -6.92  1.40  j  0.156
42618  2455556.984803  -5.11  1.33  j  0.156
42618  2455556.985891  -4.00  1.38  j  0.156
42618  2455558.021929  -6.17  1.48  j  0.156
42618  2455558.023306  -3.43  1.33  j  0.156
42618  2455558.024637  -6.48  1.32  j  0.155
42618  2455584.943880  -1.54  1.31  j  0.156
42618  2455584.944853  -3.04  1.28  j  0.156
42618  2455584.945813  -1.78  1.24  j  0.156
42618  2455611.952803  -5.19  1.46  j  0.157
42618  2455611.953949  -1.40  1.40  j  0.156
42618  2455611.955106  -4.89  1.29  j  0.157
42618  2455612.923975  -11.90  1.68  j  0.153
42618  2455612.930641  -8.79  1.53  j  0.154
42618  2455614.822488  -4.63  1.76  j  0.158
42618  2455614.834791  -6.41  1.73  j  0.157
42618  2455636.823730  -9.31  1.18  j  0.156
42618  2455636.824887  -11.47  1.27  j  0.157
42618  2455636.825940  -8.11  1.23  j  0.157
42618  2455663.742468  -6.16  1.27  j  0.159
42618  2455663.743382  -10.09  1.29  j  0.159
42618  2455663.744435  -8.08  1.25  j  0.158
42618  2455668.796208  -4.38  1.30  j  0.161
42618  2455668.797296  -3.73  1.33  j  0.160
42618  2455668.798419  -6.31  1.42  j  0.162
42618  2455671.729195  -2.00  1.30  j  0.159
42618  2455671.730156  -6.33  1.29  j  0.159
42618  2455671.731116  -1.56  1.24  j  0.159
42618  2455672.729596  -3.38  1.26  j  0.159
42618  2455672.730534  -7.96  1.34  j  0.158
42618  2455672.731460  -7.04  1.28  j  0.159
42618  2455673.740171  -4.70  1.19  j  0.158
42618  2455673.741791  -4.84  1.20  j  0.158
42618  2455673.743400  -4.43  1.26  j  0.157
42618  2455698.728372  -6.37  1.50  j  0.154
42618  2455698.730987  -4.22  1.54  j  0.150
42618  2455698.736161  -7.89  1.62  j  0.152
42618  2455790.136145  3.12  1.29  j  0.157
42618  2455790.137140  -0.75  1.30  j  0.157
42618  2455790.138147  0.03  1.40  j  0.156
42618  2455791.138081  -4.60  1.31  j  0.158
42618  2455791.138984  -4.73  1.20  j  0.156
42618  2455791.139876  -3.79  1.27  j  0.157
42618  2455792.134568  -4.48  1.10  j  0.158
42618  2455792.135470  -0.05  1.11  j  0.157
42618  2455792.136373  -4.18  1.16  j  0.157
42618  2455793.139261  -6.94  1.18  j  0.158
42618  2455793.140176  -7.66  1.16  j  0.158
42618  2455793.141055  -4.85  1.26  j  0.158
42618  2455794.139349  -4.49  1.31  j  0.158
42618  2455794.140345  -8.67  1.17  j  0.157
42618  2455794.141317  -4.93  1.22  j  0.157
42618  2455795.142204  -10.41  1.31  j  0.157
42618  2455795.143281  -10.30  1.24  j  0.158
42618  2455795.144311  -4.63  1.38  j  0.156
42618  2455796.136310  -8.48  1.32  j  0.157
42618  2455796.137236  -6.59  1.28  j  0.157
42618  2455796.138150  -3.62  1.27  j  0.157
42618  2455797.137662  -2.88  1.16  j  0.156
42618  2455797.138611  -6.22  1.18  j  0.155
42618  2455797.139549  -7.22  1.25  j  0.156
42618  2455798.142916  -1.78  1.17  j  0.156
42618  2455798.143819  -5.93  1.22  j  0.157
42618  2455798.144699  -7.27  1.23  j  0.156
42618  2455799.136816  -5.87  1.17  j  0.157
42618  2455799.137707  -6.69  1.17  j  0.157
42618  2455799.138598  -9.55  1.12  j  0.155
42618  2455809.137689  -1.96  1.21  j  0.155
42618  2455809.138638  -4.69  1.18  j  0.156
42618  2455809.139575  -1.84  1.06  j  0.156
42618  2455810.134073  -0.67  1.20  j  0.159
42618  2455810.135080  -1.60  1.17  j  0.159
42618  2455810.136076  -2.42  1.13  j  0.158
42618  2455811.134509  -0.15  1.09  j  0.158
42618  2455811.135517  -0.59  1.09  j  0.158
42618  2455811.136477  -0.31  1.07  j  0.157
42618  2455812.083541  -5.07  1.07  j  0.159
42618  2455812.084560  -1.95  1.18  j  0.159
42618  2455812.085613  -4.71  1.25  j  0.158
42618  2455842.150721  -4.13  1.10  j  0.157
42618  2455842.151658  -7.61  1.10  j  0.156
42618  2455842.152561  -3.46  1.11  j  0.155
42618  2455843.023383  -3.48  1.30  j  0.147
42618  2455843.028569  -3.98  1.27  j  0.150
42618  2455843.033118  -0.73  1.23  j  0.145
42618  2455843.098853  -1.47  1.08  j  0.154
42618  2455843.100080  -4.24  1.28  j  0.134
42618  2455843.101237  -1.09  1.19  j  0.149
42618  2455844.097997  -2.61  1.14  j  0.151
42618  2455844.099374  -2.27  1.21  j  0.154
42618  2455844.100636  -2.42  1.14  j  0.155
42618  2455851.157158  -1.66  1.13  j  0.155
42618  2455851.158096  -0.94  1.12  j  0.157
42618  2455851.159056  1.39  1.24  j  0.153
42618  2455852.121723  -3.86  1.16  j  0.158
42618  2455852.122580  0.62  1.20  j  0.158
42618  2455852.123436  4.87  1.15  j  0.157
42618  2455871.027066  2.62  1.32  j  0.158
42618  2455871.028107  1.34  1.51  j  0.158
42618  2455871.029415  -0.31  1.38  j  0.157
42618  2455878.989037  -1.20  1.33  j  0.159
42618  2455878.990009  -5.21  1.49  j  0.157
42618  2455878.990970  0.55  1.42  j  0.156
42618  2455880.052102  -4.81  1.35  j  0.158
42618  2455880.053190  -3.32  1.31  j  0.158
42618  2455880.054289  -1.87  1.32  j  0.159
42618  2455882.128167  -5.42  1.33  j  0.159
42618  2455882.131848  -4.99  1.39  j  0.160
42618  2455882.133920  -5.87  1.32  j  0.159
42618  2455902.016457  -2.01  1.39  j  0.158
42618  2455902.017325  2.97  1.37  j  0.160
42618  2455902.018193  2.38  1.40  j  0.158
42618  2455903.003813  -4.65  1.32  j  0.158
42618  2455903.004705  -4.21  1.37  j  0.158
42618  2455903.005619  -1.97  1.32  j  0.159
42618  2455904.035012  3.39  1.45  j  0.158
42618  2455904.036123  -1.39  1.34  j  0.158
42618  2455904.037026  -4.64  1.44  j  0.158
42618  2455904.862523  -1.55  1.38  j  0.160
42618  2455904.863437  -1.47  1.41  j  0.159
42618  2455904.864352  -5.16  1.41  j  0.160
42618  2455928.816536  -1.44  1.29  j  0.159
42618  2455928.817415  0.32  1.35  j  0.160
42618  2455928.818295  -2.01  1.25  j  0.160
42618  2455931.979829  -4.26  1.27  j  0.161
42618  2455931.980732  -4.83  1.32  j  0.160
42618  2455931.981646  -6.49  1.33  j  0.160
42618  2455945.012825  -7.79  1.45  j  0.160
42618  2455945.013890  -9.43  1.54  j  0.159
42618  2455945.014932  -5.59  1.54  j  0.159
42618  2455960.775049  -7.05  1.25  j  0.159
42618  2455960.776114  -2.54  1.27  j  0.157
42618  2455960.777190  -5.23  1.51  j  0.152
42618  2455967.860966  -7.14  1.32  j  0.159
42618  2455967.862078  -7.67  1.39  j  0.159
42618  2455967.863246  -6.35  1.27  j  0.160
42618  2455972.787850  -6.05  1.28  j  0.157
42618  2455990.862318  -5.52  1.48  j  0.160
42618  2455990.863927  -4.26  1.38  j  0.159
42618  2455990.865385  -8.01  1.51  j  0.158
42618  2455991.841292  -4.80  1.38  j  0.159
42618  2455991.842426  -6.11  1.41  j  0.158
42618  2455991.843526  -6.86  1.34  j  0.159
42618  2455992.791287  -11.34  1.39  j  0.158
42618  2455992.792236  -4.59  1.51  j  0.158
42618  2455992.793185  -5.05  1.28  j  0.159
42618  2455996.838912  0.36  1.37  j  0.157
42618  2455996.843321  -0.70  1.42  j  0.154
42618  2455996.846631  -9.73  1.35  j  0.154
42618  2456018.780094  -4.68  1.28  j  0.160
42618  2456018.781356  -2.50  1.28  j  0.160
42618  2456018.782490  -1.77  1.25  j  0.160
42618  2456019.740166  -4.79  1.17  j  0.160
42618  2456019.741242  -6.99  1.18  j  0.159
42618  2456019.742272  -6.19  1.15  j  0.159
42618  2456027.716394  -4.43  1.44  j  0.159
42618  2456027.718269  -4.57  1.39  j  0.160
42618  2456027.719183  -0.12  1.20  j  0.159
42618  2456165.134619  2.28  1.21  j  0.163
42618  2456165.135568  0.72  1.26  j  0.164
42618  2456165.136506  0.24  1.30  j  0.164
42618  2456166.135419  0.75  1.12  j  0.164
42618  2456166.136275  -4.77  1.22  j  0.164
42618  2456166.137155  -1.81  1.29  j  0.164
42618  2456167.113613  -2.35  1.40  j  0.163
42618  2456167.114574  0.19  1.31  j  0.163
42618  2456167.115546  -5.07  1.34  j  0.163
42618  2456168.122494  3.45  1.31  j  0.164
42618  2456175.138112  7.83  1.21  j  0.162
42618  2456175.139501  3.78  1.18  j  0.162
42618  2456175.140763  5.24  1.19  j  0.161
42618  2456193.133087  3.53  1.15  j  0.161
42618  2456193.134024  5.16  1.11  j  0.161
42618  2456193.134974  6.70  1.20  j  0.161
42618  2456195.129109  2.82  1.15  j  0.162
42618  2456195.129978  -0.52  1.15  j  0.162
42618  2456195.130846  -0.86  1.12  j  0.162
42618  2456196.120349  1.91  1.08  j  0.162
42618  2456196.121206  3.47  1.18  j  0.161
42618  2456196.122074  1.64  1.12  j  0.161
42618  2456197.135469  2.82  1.07  j  0.160
42618  2456197.136337  1.87  1.07  j  0.160
42618  2456197.137217  6.01  1.14  j  0.160
42618  2456203.078034  2.21  1.25  j  0.161
42618  2456203.079099  1.54  1.22  j  0.162
42618  2456203.080117  1.90  1.16  j  0.161
42618  2456208.020731  0.51  1.23  j  0.163
42618  2456208.021634  0.30  1.32  j  0.163
42618  2456208.022525  0.06  1.22  j  0.163
42618  2456209.148984  3.72  1.28  j  0.161
42618  2456209.149933  2.01  1.33  j  0.161
42618  2456209.150905  1.51  1.26  j  0.162
42618  2456210.126504  4.54  1.20  j  0.165
42618  2456210.127418  5.66  1.18  j  0.165
42618  2456210.128309  4.85  1.28  j  0.165
42618  2456266.056301  1.73  1.34  j  0.162
42618  2456266.057169  -4.24  1.29  j  0.162
42618  2456266.058014  -1.64  1.38  j  0.161
42618  2456289.985788  5.29  1.22  j  0.162
42618  2456289.986668  3.69  1.26  j  0.161
42618  2456289.987536  2.09  1.29  j  0.162
42618  2456318.825807  -0.11  1.29  j  0.160
42618  2456318.826964  -2.91  1.23  j  0.161
42618  2456318.827902  4.69  1.30  j  0.161
42618  2456319.866284  2.95  1.27  j  0.161
42618  2456319.867245  -1.98  1.34  j  0.161
42618  2456319.868194  1.33  1.34  j  0.160
42618  2456325.992514  -0.39  1.32  j  0.161
42618  2456325.993822  1.24  1.33  j  0.160
42618  2456325.995072  -2.92  1.26  j  0.160
42618  2456326.960231  2.24  1.22  j  0.161
42618  2456326.961261  4.99  1.29  j  0.162
42618  2456326.962210  2.01  1.27  j  0.161
42618  2456327.896815  -4.37  1.26  j  0.160
42618  2456327.899454  0.40  1.36  j  0.161
42618  2456327.900460  -1.29  1.35  j  0.161
42618  2456343.751726  2.77  1.31  j  0.160
42618  2456343.752664  -1.94  1.36  j  0.160
42618  2456343.753590  -0.79  1.31  j  0.161
42618  2456519.140048  0.86  1.48  j  0.149
42618  2456520.141937  -3.38  1.28  j  0.162
42618  2456520.142828  -3.45  1.32  j  0.163
42618  2456520.143743  0.07  1.36  j  0.161
42618  2456522.139931  -1.93  1.18  j  0.161
42618  2456522.140845  -5.71  1.20  j  0.161
42618  2456522.141748  -3.89  1.21  j  0.160
42618  2456534.137368  1.09  1.10  j  0.170
42618  2456534.138248  2.00  1.16  j  0.169
42618  2456534.139150  4.22  1.15  j  0.170
42618  2456548.137201  -1.77  1.12  j  0.162
42618  2456548.138092  -2.08  1.15  j  0.162
42618  2456548.138961  -4.37  1.22  j  0.162
42618  2456586.045743  5.92  1.35  j  0.167
42618  2456586.046658  -0.55  1.35  j  0.168
42618  2456586.048116  2.32  1.35  j  0.167
42618  2456588.020832  1.42  1.26  j  0.165
42618  2456588.022996  5.39  1.16  j  0.166
42618  2456588.025103  5.72  1.35  j  0.165
42618  2456589.094476  1.43  1.14  j  0.165
42618  2456589.095344  8.06  1.17  j  0.164
42618  2456589.096201  0.54  1.25  j  0.165
42618  2456614.040720  6.17  1.28  j  0.164
42618  2456614.042040  6.91  1.32  j  0.163
42618  2456614.042966  1.69  1.25  j  0.163
42618  2456637.852785  3.09  1.29  j  0.166
42618  2456637.853942  4.01  1.38  j  0.166
42618  2456637.855088  0.83  1.40  j  0.167
42618  2456639.063563  -1.00  1.26  j  0.164
42618  2456639.064605  4.74  1.29  j  0.164
42618  2456639.065623  0.18  1.21  j  0.166
42618  2456639.959993  0.02  1.28  j  0.163
42618  2456639.961463  -1.21  1.24  j  0.164
42618  2456639.962794  -4.00  1.25  j  0.164
42618  2456640.977037  -1.55  1.36  j  0.162
42618  2456640.978044  -0.93  1.24  j  0.163
42618  2456640.979028  -4.46  1.30  j  0.163
42618  2456647.896365  -4.75  3.21  a  0.161
42618  2456648.013136  -0.38  3.33  a  0.151
42618  2456662.758172  1.35  3.08  a  0.157
42618  2456667.784872  -1.99  2.72  a  0.160
42618  2456671.868507  -0.73  3.31  a  0.163
42618  2456674.838434  7.27  1.32  j  0.167
42618  2456674.839360  5.89  1.31  j  0.168
42618  2456674.840286  4.26  1.46  j  0.168
42618  2456675.842746  -2.35  2.66  a  0.157
42618  2456679.843244  -3.62  2.73  a  0.167
42618  2456689.776070  -1.87  2.85  a  0.156
42618  2456705.686095  -0.31  3.46  a  0.151
42618  2456708.845668  2.07  1.33  j  0.165
42618  2456708.847173  -1.60  1.25  j  0.164
42618  2456708.848816  -1.38  1.38  j  0.164
42618  2456709.909308  -3.00  1.90  j  0.164
42618  2456709.921761  -5.85  1.26  j  0.164
42618  2456709.922860  -2.72  1.23  j  0.164
42618  2456884.139258  1.05  1.39  j  0.159
42618  2456884.140392  -1.49  1.41  j  0.152
42618  2456884.141654  -0.45  1.40  j  0.139
42618  2456889.133930  1.39  1.17  j  0.160
42618  2456889.134926  2.27  1.20  j  0.160
42618  2456889.135910  -1.00  1.27  j  0.160
42618  2456890.137988  -1.96  1.08  j  0.161
42618  2456890.138926  -2.15  1.27  j  0.160
42618  2456890.139851  0.99  1.14  j  0.160
42618  2456892.146409  -1.81  1.15  j  0.159
42618  2456892.147381  -1.52  1.14  j  0.160
42618  2456892.148307  -0.67  1.16  j  0.159
42618  2456894.126786  -1.62  1.14  j  0.163
42618  2456894.127700  0.39  1.15  j  0.163
42618  2456894.128603  -1.12  1.26  j  0.162
42618  2456907.116159  8.10  1.13  j  0.163
42618  2456907.117085  4.99  1.09  j  0.163
42618  2456907.118011  2.79  1.07  j  0.162
42618  2456908.146969  5.62  1.20  j  0.163
42618  2456908.147837  4.07  1.10  j  0.163
42618  2456908.150059  5.36  1.08  j  0.163
42618  2456909.008980  2.14  2.52  a  0.159
42618  2456911.085800  1.91  1.26  j  0.163
42618  2456911.086773  3.12  1.30  j  0.164
42618  2456911.087838  3.13  1.33  j  0.165
42618  2456940.054782  6.77  2.44  a  0.157
42618  2456971.066254  0.23  2.82  a  0.156
42618  2456972.977042  -7.67  2.31  a  0.161
42618  2457015.928032  0.78  2.45  a  0.159
42618  2457028.914234  3.28  3.09  a  0.156
42618  2457038.868554  2.46  2.81  a  0.166
42618  2457044.879115  3.60  2.35  a  0.166
42618  2457046.720601  2.02  4.02  a  0.157
42618  2457046.732973  1.05  3.29  a  0.157
42618  2457047.793477  5.93  2.62  a  0.161
42618  2457057.833584  2.93  1.41  j  0.163
42618  2457057.834557  2.50  1.39  j  0.164
42618  2457057.835517  -0.99  1.29  j  0.164
42618  2457058.840869  -3.68  2.65  a  0.158
42618  2457058.894083  1.15  1.30  j  0.164
42618  2457058.895275  1.06  1.29  j  0.165
42618  2457058.896456  3.32  1.28  j  0.164
42618  2457060.741172  -1.66  1.28  j  0.164
42618  2457060.742422  1.65  1.31  j  0.164
42618  2457060.743648  1.06  1.33  j  0.165
42618  2457061.830206  2.22  1.31  j  0.165
42618  2457061.831167  -0.29  1.30  j  0.166
42618  2457061.832139  1.98  1.26  j  0.166
42618  2457115.697745  3.72  2.65  a  0.158
42618  2457115.697745  3.72  2.65  a  0.158
42618  2457123.732660  0.75  2.66  a  0.171
42618  2457125.688120  -0.83  2.70  a  0.161
42618  2457265.139036  -5.20  1.18  j  0.162
42618  2457265.139962  -3.72  1.20  j  0.162
42618  2457265.140877  -2.55  1.28  j  0.162
42618  2457269.989503  0.88  2.70  a  0.160
42618  2457274.998852  3.36  3.06  a  0.160
42618  2457283.971187  -1.71  3.72  a  0.155
42618  2457286.056673  -4.10  1.17  j  0.159
42618  2457286.057599  -3.80  1.15  j  0.160
42618  2457286.058514  -5.88  1.19  j  0.159
42618  2457286.954640  1.88  3.37  a  0.153
42618  2457291.097012  -2.50  1.14  j  0.162
42618  2457291.097972  1.45  1.26  j  0.162
42618  2457291.098887  -1.89  1.10  j  0.162
42618  2457294.121836  -1.25  1.16  j  0.165
42618  2457294.122762  1.06  1.13  j  0.164
42618  2457294.123665  0.33  1.25  j  0.165
42618  2457295.094683  2.36  1.15  j  0.165
42618  2457295.095620  0.84  1.15  j  0.164
42618  2457295.096639  0.80  1.15  j  0.164
42618  2457297.062391  1.61  1.03  j  0.167
42618  2457297.063456  4.71  1.10  j  0.167
42618  2457297.064567  2.24  1.17  j  0.167
42618  2457299.099598  -2.59  1.16  j  0.166
42618  2457299.100837  0.53  1.15  j  0.167
42618  2457299.102249  1.69  1.14  j  0.166
42618  2457306.019063  1.20  2.82  a  0.157
42618  2457309.021861  -3.14  2.90  a  0.152
42618  2457319.027397  5.72  2.69  a  0.162
42618  2457322.011536  5.29  2.67  a  0.159
42618  2457327.095012  2.11  1.25  j  0.164
42618  2457327.095845  4.55  1.23  j  0.164
42618  2457327.096690  2.37  1.29  j  0.164
42618  2457331.006456  2.90  2.84  a  0.160
42618  2457332.995051  -3.20  2.64  a  0.157
164922   2450275.970077  10.87  1.14  k  \nodata
164922   2450603.010068  4.65  1.03  k  \nodata
164922   2450666.842449  4.53  0.91  k  \nodata
164922   2450956.121302  -3.70  1.06  k  \nodata
164922   2450982.998975  -7.50  1.09  k  \nodata
164922   2451009.916560  -7.38  1.33  k  \nodata
164922   2451313.006385  -4.58  1.11  k  \nodata
164922   2451368.823670  0.40  1.18  k  \nodata
164922   2451439.755389  1.12  1.28  k  \nodata
164922   2451679.056867  4.23  1.14  k  \nodata
164922   2451703.933790  10.76  1.19  k  \nodata
164922   2451754.877089  6.01  1.12  k  \nodata
164922   2451795.785098  7.77  1.30  k  \nodata
164922   2451984.166977  2.44  1.18  k  \nodata
164922   2452094.869863  -8.75  1.49  k  \nodata
164922   2452096.904893  -4.93  1.30  k  \nodata
164922   2452127.897566  -9.27  1.32  k  \nodata
164922   2452133.745412  -9.20  1.27  k  \nodata
164922   2452160.878144  -6.43  1.28  k  \nodata
164922   2452390.051963  -4.31  1.41  k  \nodata
164922   2452391.089992  -3.94  1.26  k  \nodata
164922   2452446.004727  -3.66  1.37  k  \nodata
164922   2452446.943594  3.72  1.27  k  \nodata
164922   2452486.796265  1.66  1.24  k  \nodata
164922   2452487.873075  0.23  1.29  k  \nodata
164922   2452514.770570  -4.82  1.17  k  \nodata
164922   2452515.891304  -1.00  1.18  k  \nodata
164922   2452535.737596  1.48  1.34  k  \nodata
164922   2452536.829032  4.29  1.23  k  \nodata
164922   2452537.828771  4.24  1.23  k  \nodata
164922   2452539.833157  1.90  1.23  k  \nodata
164922   2452572.728322  0.05  1.30  k  \nodata
164922   2452573.802152  -2.36  1.20  k  \nodata
164922   2452600.690595  1.24  1.21  k  \nodata
164922   2452601.695145  4.32  1.14  k  \nodata
164922   2452602.684050  5.24  1.17  k  \nodata
164922   2452713.125324  4.36  1.20  k  \nodata
164922   2452776.113503  8.81  1.30  k  \nodata
164922   2452777.092625  11.50  1.30  k  \nodata
164922   2452777.961893  10.72  1.42  k  \nodata
164922   2452803.992200  4.60  1.36  k  \nodata
164922   2452804.116136  0.60  1.16  k  \nodata
164922   2452805.103657  5.58  1.28  k  \nodata
164922   2452806.037542  2.49  1.26  k  \nodata
164922   2452806.954053  1.00  1.46  k  \nodata
164922   2452833.802606  4.85  1.34  k  \nodata
164922   2452848.778093  5.44  1.21  k  \nodata
164922   2452855.967190  13.49  1.30  k  \nodata
164922   2452897.775087  0.68  1.30  k  \nodata
164922   2453180.852687  -5.74  1.06  k  \nodata
164922   2453181.920230  -11.39  1.23  k  \nodata
164922   2453195.825798  -2.56  1.08  k  \nodata
164922   2453238.790767  0.05  1.07  j  0.156
164922   2453301.750170  -4.60  1.00  j  0.153
164922   2453430.171527  -8.84  0.95  j  0.155
164922   2453430.173726  -8.99  0.96  j  0.156
164922   2453430.176110  -16.25  0.90  j  0.155
164922   2453546.836484  -6.68  0.86  j  0.158
164922   2453546.837908  -5.56  0.87  j  0.158
164922   2453546.839366  -5.63  0.93  j  0.158
164922   2453548.003840  -5.35  0.83  j  0.158
164922   2453548.005877  -1.65  0.88  j  0.158
164922   2453548.007717  -2.96  0.80  j  0.157
164922   2453548.954438  -2.54  0.85  j  0.158
164922   2453548.955931  -2.60  0.86  j  0.158
164922   2453548.957413  -3.60  0.84  j  0.158
164922   2453549.895161  -6.01  0.95  j  0.157
164922   2453549.896735  -6.23  0.93  j  0.158
164922   2453549.898321  -5.77  0.87  j  0.158
164922   2453550.873419  -7.05  0.84  j  0.157
164922   2453550.874831  -6.66  0.87  j  0.158
164922   2453550.876232  -5.76  0.90  j  0.158
164922   2453551.863504  -7.73  0.90  j  0.157
164922   2453551.864985  -7.40  0.90  j  0.157
164922   2453551.866455  -7.17  0.89  j  0.157
164922   2453570.874869  -7.38  0.84  j  0.154
164922   2453570.876338  -8.11  0.84  j  0.154
164922   2453570.877866  -6.53  0.86  j  0.154
164922   2453602.754958  -3.52  0.96  j  0.153
164922   2453602.756485  -4.95  0.89  j  0.153
164922   2453602.758013  -3.21  0.93  j  0.154
164922   2453696.684358  -1.44  1.02  j  0.153
164922   2453696.686141  -0.00  1.05  j  0.153
164922   2453696.687945  -1.28  1.02  j  0.154
164922   2453842.016888  -0.61  1.08  j  0.153
164922   2453842.018103  3.40  0.99  j  0.153
164922   2453842.019307  -0.12  0.96  j  0.153
164922   2453932.782587  3.46  0.92  j  0.155
164922   2453932.784080  1.94  0.91  j  0.154
164922   2453982.881994  7.47  0.98  j  0.152
164922   2453982.883498  6.59  0.91  j  0.153
164922   2453982.885038  5.33  0.92  j  0.153
164922   2454248.040272  6.74  1.03  j  0.153
164922   2454249.962626  -0.63  1.09  j  0.154
164922   2454250.999921  15.22  1.14  j  0.153
164922   2454252.052700  3.48  0.96  j  0.153
164922   2454252.053800  4.07  1.01  j  0.154
164922   2454255.943953  -1.47  0.89  j  0.153
164922   2454255.944937  2.45  0.96  j  0.153
164922   2454277.871803  5.98  1.01  j  0.153
164922   2454280.010659  5.79  1.02  j  0.152
164922   2454294.864842  2.04  0.89  j  0.152
164922   2454304.840518  -1.33  1.09  j  0.154
164922   2454304.841722  1.29  1.11  j  0.154
164922   2454305.960331  0.26  1.00  j  0.155
164922   2454305.961639  1.32  1.03  j  0.154
164922   2454306.935717  4.36  1.00  j  0.155
164922   2454306.936909  2.82  0.99  j  0.155
164922   2454307.986863  2.92  1.00  j  0.155
164922   2454307.988135  2.33  1.09  j  0.155
164922   2454308.954965  6.79  1.02  j  0.155
164922   2454308.956782  -1.54  1.05  j  0.156
164922   2454309.951053  6.74  0.92  j  0.155
164922   2454309.952673  7.50  1.04  j  0.155
164922   2454310.943471  4.55  1.00  j  0.155
164922   2454310.944709  1.13  0.98  j  0.155
164922   2454311.936767  4.50  0.96  j  0.155
164922   2454311.938086  3.10  0.95  j  0.155
164922   2454312.938015  3.38  0.98  j  0.155
164922   2454312.939194  5.66  0.96  j  0.154
164922   2454313.935140  4.55  1.05  j  0.155
164922   2454313.936344  3.86  0.94  j  0.155
164922   2454314.975597  3.16  0.97  j  0.155
164922   2454314.976858  4.61  0.89  j  0.155
164922   2454335.887338  2.93  0.98  j  0.154
164922   2454335.888680  2.30  1.00  j  0.154
164922   2454337.954284  -0.18  0.99  j  0.154
164922   2454602.971199  -5.71  1.03  j  0.153
164922   2454603.971398  -6.21  1.00  j  0.153
164922   2454634.021455  -7.57  1.17  j  0.155
164922   2454667.959262  -3.08  0.99  j  0.155
164922   2454722.792473  -5.65  1.17  j  0.154
164922   2454725.757158  -4.11  1.12  j  0.154
164922   2454777.744397  -9.19  1.04  j  0.152
164922   2454779.683418  -5.80  0.97  j  0.153
164922   2454927.091260  -4.13  1.47  j  0.154
164922   2455016.974352  -5.11  1.01  j  0.153
164922   2455042.906742  12.46  1.26  j  0.152
164922   2455048.800012  6.76  1.23  j  0.153
164922   2455229.152500  2.13  1.10  j  0.152
164922   2455231.165481  5.93  1.07  j  0.152
164922   2455285.153105  13.50  1.00  j  0.152
164922   2455313.973108  2.51  1.06  j  0.154
164922   2455313.974092  3.27  1.06  j  0.153
164922   2455313.975099  -0.33  1.06  j  0.153
164922   2455321.000414  6.64  0.99  j  0.153
164922   2455321.001456  8.88  1.04  j  0.152
164922   2455321.002486  8.60  1.11  j  0.153
164922   2455375.874025  4.86  1.07  j  0.152
164922   2455399.975351  3.30  1.03  j  0.152
164922   2455467.711533  -1.29  1.08  j  0.152
164922   2455486.785154  7.50  1.10  j  0.154
164922   2455522.681176  2.13  1.12  j  0.153
164922   2455613.171027  -5.47  1.12  j  0.151
164922   2455673.978900  -5.47  1.17  j  0.154
164922   2455704.900214  -8.03  1.49  j  0.154
164922   2455734.881411  1.21  0.99  j  0.154
164922   2455752.774229  -7.64  0.94  j  0.153
164922   2455752.775213  -4.04  0.95  j  0.153
164922   2455752.776243  -9.96  1.02  j  0.152
164922   2455759.778915  -8.78  1.10  j  0.154
164922   2455759.779956  -9.02  1.09  j  0.153
164922   2455759.781021  -6.72  1.13  j  0.154
164922   2455761.789279  -7.48  1.00  j  0.152
164922   2455761.790216  -8.77  0.92  j  0.152
164922   2455761.791246  -9.76  1.10  j  0.148
164922   2455762.841727  -7.59  1.08  j  0.152
164922   2455762.842722  -9.49  1.05  j  0.153
164922   2455762.843683  -12.72  1.01  j  0.152
164922   2455763.771376  -12.73  1.11  j  0.153
164922   2455763.772475  -12.94  1.02  j  0.151
164922   2455763.773610  -9.76  1.05  j  0.152
164922   2455769.762609  -7.88  0.98  j  0.153
164922   2455769.763592  -9.94  0.96  j  0.152
164922   2455769.764599  -8.61  1.05  j  0.152
164922   2455781.755338  -6.57  1.15  j  0.152
164922   2455781.756217  -6.13  1.05  j  0.152
164922   2455781.757108  -2.46  1.06  j  0.151
164922   2455782.875403  -0.60  1.04  j  0.152
164922   2455782.876780  -5.83  1.17  j  0.153
164922   2455782.878227  -3.87  1.14  j  0.152
164922   2455795.792073  -7.33  1.49  j  0.151
164922   2455798.852182  -6.94  0.99  j  0.153
164922   2455798.853155  -9.13  1.03  j  0.153
164922   2455798.854150  -9.67  1.04  j  0.153
164922   2455806.813725  -0.11  1.14  j  0.151
164922   2455806.815843  -5.45  1.15  j  0.150
164922   2455806.818053  -2.94  1.15  j  0.151
164922   2455811.729284  -10.81  0.98  j  0.151
164922   2455811.730257  -9.13  1.05  j  0.151
164922   2455811.731229  -3.30  0.96  j  0.152
164922   2455842.761698  -4.39  1.17  j  0.142
164922   2455842.764001  -9.00  1.14  j  0.143
164922   2455850.719153  -13.13  0.94  j  0.152
164922   2455850.720172  -9.68  1.01  j  0.153
164922   2455850.721132  -11.44  0.96  j  0.152
164922   2455880.754548  -1.94  1.12  j  0.142
164922   2455880.754548  -0.40  1.06  j  0.159
164922   2455903.681681  -5.70  1.09  j  0.150
164922   2455903.682896  -8.64  1.07  j  0.151
164922   2455903.684076  -5.07  1.07  j  0.152
164922   2455961.180810  1.41  1.08  j  0.149
164922   2455961.181840  3.45  1.13  j  0.150
164922   2455961.182847  2.32  0.98  j  0.151
164922   2456000.096518  -2.14  1.18  j  0.152
164922   2456000.097513  -3.93  1.03  j  0.153
164922   2456000.098485  -1.79  1.08  j  0.152
164922   2456075.853208  -1.87  1.19  j  0.152
164922   2456075.854805  -4.63  1.10  j  0.149
164922   2456075.856321  -4.06  1.15  j  0.151
164922   2456101.819682  -1.29  1.06  j  0.154
164922   2456109.786143  -2.25  1.01  j  0.152
164922   2456109.787161  -4.91  1.01  j  0.152
164922   2456109.788191  1.62  0.96  j  0.152
164922   2456114.784161  2.27  1.09  j  0.150
164922   2456114.785677  1.89  1.04  j  0.152
164922   2456114.787274  1.68  1.09  j  0.151
164922   2456153.956509  3.38  1.11  j  0.150
164922   2456153.959171  3.12  1.18  j  0.150
164922   2456153.961162  3.65  1.14  j  0.151
164922   2456192.721887  6.93  1.03  j  0.152
164922   2456192.722813  3.20  1.08  j  0.151
164922   2456192.723773  4.88  1.09  j  0.152
164922   2456209.694898  -1.07  1.17  j  0.152
164922   2456209.696044  2.29  1.12  j  0.150
164922   2456209.697155  1.55  1.10  j  0.150
164922   2456326.174911  8.85  1.01  j  0.150
164922   2456326.175907  9.33  1.09  j  0.152
164922   2456326.176949  11.94  1.12  j  0.151
164922   2456327.179447  8.83  1.05  j  0.152
164922   2456327.181646  12.33  1.08  j  0.151
164922   2456327.182583  11.71  1.14  j  0.152
164922   2456328.176147  9.82  1.02  j  0.151
164922   2456328.177235  12.15  1.11  j  0.150
164922   2456328.178323  8.69  1.09  j  0.151
164922   2456345.167118  4.52  1.17  j  0.148
164922   2456345.168345  5.33  1.23  j  0.148
164922   2456345.169514  8.82  1.16  j  0.149
164922   2456448.849226  2.77  1.14  j  0.152
164922   2456448.850406  1.37  1.15  j  0.153
164922   2456448.851494  -1.40  1.02  j  0.153
164922   2456449.873329  6.77  1.09  j  0.152
164922   2456449.874360  10.79  1.06  j  0.152
164922   2456449.875332  11.81  1.17  j  0.152
164922   2456450.862154  3.63  1.09  j  0.152
164922   2456450.863138  6.82  1.09  j  0.153
164922   2456450.864237  5.72  1.04  j  0.152
164922   2456472.803108  5.32  1.02  j  0.150
164922   2456472.804659  2.34  1.14  j  0.151
164922   2456472.806164  5.93  1.13  j  0.150
164922   2456477.767330  -1.87  1.04  j  0.152
164922   2456489.773889  6.40  0.99  j  0.152
164922   2456519.736681  4.28  1.11  j  0.152
164922   2456519.738023  5.01  1.09  j  0.153
164922   2456519.739308  2.45  1.09  j  0.152
164922   2456588.697870  2.82  1.06  j  0.152
164922   2456588.698796  2.20  1.23  j  0.152
164922   2456588.699756  0.17  1.20  j  0.152
164922   2456613.698521  4.87  1.16  j  0.151
164922   2456613.699759  4.14  1.15  j  0.151
164922   2456613.700940  4.82  1.11  j  0.153
164922   2456709.162785  -2.28  1.10  j  0.150
164922   2456709.163850  -0.17  0.95  j  0.151
164922   2456709.164891  1.98  1.06  j  0.151
164922   2456710.107977  1.62  1.11  j  0.150
164922   2456710.109123  -1.20  1.09  j  0.150
164922   2456710.110246  3.13  1.04  j  0.150
164922   2456822.997294  -1.31  1.99  a  0.143
164922   2456828.831737  -0.34  1.19  j  0.150
164922   2456828.832941  -1.32  1.07  j  0.147
164922   2456828.834226  -3.93  1.15  j  0.146
164922   2456829.115407  -4.00  1.09  j  0.152
164922   2456829.116437  -2.11  1.19  j  0.153
164922   2456829.117479  0.20  1.13  j  0.153
164922   2456831.888176  -1.91  1.85  a  0.153
164922   2456848.900708  -4.17  1.15  j  0.152
164922   2456848.901808  -8.64  1.17  j  0.152
164922   2456848.902861  -7.96  1.10  j  0.153
164922   2456861.035907  -4.69  1.23  j  0.148
164922   2456862.752509  -4.78  1.01  j  0.152
164922   2456862.753446  -5.28  0.95  j  0.153
164922   2456862.754395  -3.11  0.98  j  0.153
164922   2456864.741969  -1.78  0.95  j  0.152
164922   2456864.742941  0.82  1.06  j  0.151
164922   2456864.743913  -1.24  1.01  j  0.151
164922   2456881.751476  -6.16  1.17  j  0.154
164922   2456881.752414  -1.85  1.17  j  0.153
164922   2456881.753363  -6.51  1.24  j  0.152
164922   2456882.755120  -9.09  1.03  j  0.153
164922   2456882.756139  -4.58  1.06  j  0.153
164922   2456882.757204  -7.99  1.07  j  0.153
164922   2456899.752922  -8.50  1.69  a  0.147
164922   2456912.722134  -5.59  1.12  j  0.153
164922   2456912.723163  -7.10  1.02  j  0.152
164922   2456912.724137  -7.58  0.97  j  0.152
164922   2456941.748943  -2.21  1.99  a  0.155
164922   2457058.180341  -7.36  1.13  j  0.148
164922   2457058.181603  -9.94  1.14  j  0.147
164922   2457058.182888  -7.88  1.18  j  0.136
164922   2457059.167690  -7.45  1.06  j  0.153
164922   2457059.169333  -9.78  1.19  j  0.152
164922   2457059.170873  -12.58  1.09  j  0.152
164922   2457062.176106  -9.72  1.14  j  0.143
164922   2457062.177380  -10.91  1.09  j  0.144
164922   2457062.178594  -7.50  1.17  j  0.150
164922   2457115.848556  -7.34  2.28  a  0.142
164922   2457115.848556  -7.34  2.28  a  0.142
164922   2457121.804077  -7.50  2.97  a  0.136
164922   2457122.007041  -11.33  1.95  a  0.149
164922   2457124.016144  -8.22  1.99  a  0.147
164922   2457126.029807  -2.11  1.89  a  0.150
164922   2457131.008594  -10.78  1.80  a  0.158
164922   2457133.000177  -5.43  2.04  a  0.149
164922   2457134.009620  -5.26  2.11  a  0.146
164922   2457138.917341  -4.25  2.54  a  0.136
164922   2457141.003388  -10.85  2.06  a  0.149
164922   2457142.967724  -2.51  1.95  a  0.154
164922   2457143.996780  -6.40  2.02  a  0.150
164922   2457145.962837  -8.20  1.91  a  0.150
164922   2457148.792889  -4.30  2.01  a  0.143
164922   2457150.985534  -2.71  0.95  j  0.152
164922   2457150.986425  -5.42  0.96  j  0.153
164922   2457150.987339  -9.88  1.01  j  0.152
164922   2457151.899105  -2.23  2.20  a  0.149
164922   2457151.943226  -5.22  2.07  a  0.144
164922   2457153.968232  -2.51  2.02  a  0.145
164922   2457158.887585  -6.44  2.27  a  0.193
164922   2457165.922029  -0.55  2.07  a  0.144
164922   2457168.938532  -1.77  1.78  a  0.151
164922   2457170.839765  0.78  1.97  a  0.152
164922   2457176.791492  -0.23  2.43  a  0.150
164922   2457178.874913  -4.28  2.37  a  0.165
164922   2457179.878797  -1.57  2.28  a  0.152
164922   2457179.940372  -5.33  1.15  j  0.155
164922   2457179.941529  -4.87  1.22  j  0.154
164922   2457179.942664  -3.67  1.09  j  0.153
164922   2457181.795970  -5.49  2.23  a  0.151
164922   2457185.851696  -5.17  2.21  a  0.153
164922   2457188.879723  -4.06  1.99  a  0.147
164922   2457189.858041  1.00  1.87  a  0.149
164922   2457191.852671  -7.22  1.81  a  0.147
164922   2457193.858987  -4.06  2.41  a  0.138
164922   2457195.838782  -8.34  1.87  a  0.149
164922   2457196.850611  -8.48  1.82  a  0.147
164922   2457197.864846  -6.25  1.09  j  0.152
164922   2457197.865772  -11.14  1.06  j  0.151
164922   2457197.866664  -11.07  1.05  j  0.152
164922   2457202.746308  -5.07  2.51  a  0.150
164922   2457203.861196  -2.44  1.19  j  0.152
164922   2457203.862134  -1.10  0.98  j  0.153
164922   2457203.863048  -2.45  1.05  j  0.152
164922   2457204.837484  -1.51  2.18  a  0.144
164922   2457207.794235  -6.18  2.01  a  0.152
164922   2457207.893077  -8.30  1.05  j  0.153
164922   2457207.894107  -6.91  1.02  j  0.153
164922   2457207.895102  -6.18  1.03  j  0.152
164922   2457210.953255  -10.80  1.12  j  0.153
164922   2457210.954169  -6.99  1.04  j  0.154
164922   2457210.955084  -6.96  1.05  j  0.153
164922   2457211.790591  -6.35  2.19  a  0.145
164922   2457211.967174  -7.47  1.16  j  0.153
164922   2457211.968088  -8.48  1.10  j  0.153
164922   2457211.968980  -8.15  1.05  j  0.153
164922   2457217.780557  -0.78  1.93  a  0.148
164922   2457218.770929  -1.74  1.70  a  0.149
164922   2457220.753195  -1.77  2.06  a  0.146
164922   2457221.757209  -3.70  2.27  a  0.147
164922   2457223.050103  -8.91  1.05  j  0.153
164922   2457223.051075  -5.15  1.11  j  0.154
164922   2457223.052035  -2.79  1.16  j  0.154
164922   2457224.761339  1.14  2.04  a  0.144
164922   2457226.727831  -3.79  1.81  a  0.147
164922   2457227.738123  -1.44  2.22  a  0.148
164922   2457229.738984  -3.75  2.00  a  0.147
164922   2457232.723728  -2.02  2.29  a  0.146
164922   2457233.723529  -2.76  2.22  a  0.154
164922   2457235.682181  -1.72  2.10  a  0.149
164922   2457235.708153  -4.02  2.21  a  0.150
164922   2457238.715995  -0.15  2.32  a  0.152
164922   2457245.683974  -1.90  2.51  a  0.157
164922   2457245.779594  -3.35  1.10  j  0.152
164922   2457245.780520  -1.15  0.99  j  0.152
164922   2457245.781446  1.20  1.03  j  0.152
164922   2457247.697142  2.68  2.18  a  0.148
164922   2457249.693202  1.30  2.21  a  0.146
164922   2457255.738885  0.52  2.28  a  0.144
164922   2457256.695604  0.89  2.14  a  0.148
164922   2457260.731250  -0.44  2.00  a  0.148
164922   2457262.740985  -1.21  2.00  a  0.151
164922   2457265.689345  -2.40  2.30  a  0.150
164922   2457267.662041  -4.43  1.90  a  0.145
164922   2457269.668795  -3.05  1.93  a  0.146
164922   2457274.644521  -6.00  1.98  a  0.146
164922   2457274.693627  -1.43  2.28  a  0.147
164922   2457276.714624  -2.61  2.05  a  0.151
164922   2457277.720406  -2.95  1.95  a  0.148
164922   2457281.679555  -0.88  2.44  a  0.151
164922   2457283.757235  -5.46  2.52  a  0.151
164922   2457286.684768  -2.10  2.10  a  0.153
164922   2457290.703088  1.90  2.15  a  0.146
164922   2457292.679663  -4.30  2.52  a  0.151
143761   2453931.930323  -48.97  1.15  j  0.150
143761   2453931.931226  -50.96  1.05  j  0.150
143761   2453931.932128  -48.42  1.09  j  0.150
143761   2454689.876480  -54.15  1.33  j  0.150
143761   2454839.169408  31.98  1.31  j  0.149
143761   2454865.175488  31.96  1.37  j  0.149
143761   2454866.134690  41.59  1.37  j  0.149
143761   2454868.074288  53.25  1.75  j  0.149
143761   2454929.941474  -76.95  1.49  j  0.150
143761   2454934.968651  -71.52  1.48  j  0.150
143761   2454983.798862  11.52  1.45  j  0.149
143761   2454984.819995  29.57  1.31  j  0.149
143761   2454985.910454  46.46  1.42  j  0.150
143761   2454986.817260  52.30  1.39  j  0.149
143761   2454987.780776  59.67  1.33  j  0.150
143761   2454988.799127  63.47  1.45  j  0.149
143761   2455014.812015  -62.10  1.37  j  0.150
143761   2455015.869592  -63.24  1.37  j  0.150
143761   2455016.797383  -58.47  1.39  j  0.149
143761   2455041.858515  -4.57  1.24  j  0.150
143761   2455041.859186  -6.49  1.26  j  0.151
143761   2455042.777431  -14.90  1.38  j  0.150
143761   2455042.885769  -16.60  1.47  j  0.150
143761   2455043.892296  -25.84  1.38  j  0.150
143761   2455048.841875  -61.23  1.43  j  0.150
143761   2455106.716893  45.55  1.41  j  0.149
143761   2455111.697925  62.18  1.41  j  0.151
143761   2455133.687660  -71.41  1.66  j  0.150
143761   2455197.167318  34.74  1.27  j  0.148
143761   2455198.170054  28.49  1.38  j  0.149
143761   2455199.173160  19.05  1.40  j  0.149
143761   2455257.176914  -39.51  1.34  j  0.148
143761   2455261.158929  2.65  1.54  j  0.148
143761   2455313.881272  52.86  1.40  j  0.150
143761   2455317.991647  27.34  1.50  j  0.149
143761   2455318.974883  14.81  1.46  j  0.149
143761   2455319.916012  5.15  1.47  j  0.149
143761   2455320.956607  -8.77  1.51  j  0.149
143761   2455321.899458  -14.01  1.38  j  0.150
143761   2455343.128460  24.49  1.54  j  0.133
143761   2455343.129259  22.38  1.57  j  0.125
143761   2455343.130057  19.46  1.64  j  0.121
143761   2455343.795300  25.72  1.52  j  0.151
143761   2455343.796284  27.24  1.28  j  0.150
143761   2455343.796920  27.92  1.34  j  0.150
143761   2455344.900348  42.27  1.42  j  0.149
143761   2455344.901008  37.87  1.48  j  0.150
143761   2455344.901668  39.59  1.48  j  0.149
143761   2455350.808457  59.18  1.29  j  0.149
143761   2455350.809094  63.59  1.44  j  0.148
143761   2455350.809731  61.03  1.21  j  0.148
143761   2455351.865664  58.14  1.28  j  0.150
143761   2455351.866278  61.30  1.37  j  0.150
143761   2455351.866879  63.62  1.31  j  0.150
143761   2455372.839654  -64.32  1.20  j  0.150
143761   2455372.840279  -63.21  1.36  j  0.149
143761   2455372.840904  -64.73  1.37  j  0.150
143761   2455373.782044  -56.97  1.45  j  0.150
143761   2455373.782634  -54.09  1.32  j  0.150
143761   2455373.783248  -56.40  1.44  j  0.150
143761   2455374.745081  -54.99  1.44  j  0.149
143761   2455374.745682  -54.29  1.44  j  0.149
143761   2455374.746296  -53.27  1.27  j  0.149
143761   2455375.741008  -50.12  1.34  j  0.149
143761   2455375.741726  -51.17  1.32  j  0.149
143761   2455375.742316  -48.80  1.38  j  0.149
143761   2455376.835218  -35.12  1.31  j  0.149
143761   2455376.835808  -34.22  1.39  j  0.150
143761   2455376.836410  -41.41  1.36  j  0.150
143761   2455377.819837  -28.82  1.29  j  0.150
143761   2455377.820636  -30.19  1.27  j  0.150
143761   2455377.821261  -30.70  1.33  j  0.150
143761   2455378.785382  -18.83  1.30  j  0.150
143761   2455378.786007  -16.99  1.22  j  0.149
143761   2455378.786748  -14.16  1.30  j  0.150
143761   2455379.787441  -6.03  1.21  j  0.149
143761   2455379.788043  -8.05  1.31  j  0.149
143761   2455379.788633  -4.87  1.25  j  0.150
143761   2455380.811733  5.07  1.25  j  0.150
143761   2455380.812346  5.30  1.27  j  0.149
143761   2455380.813064  4.20  1.28  j  0.149
143761   2455396.001289  45.16  1.35  j  0.150
143761   2455396.002053  48.25  1.31  j  0.150
143761   2455396.002840  46.22  1.34  j  0.148
143761   2455396.863012  40.91  1.22  j  0.150
143761   2455396.863648  38.25  1.11  j  0.149
143761   2455396.864273  36.68  1.21  j  0.150
143761   2455399.951738  7.96  1.20  j  0.149
143761   2455399.952467  7.46  1.22  j  0.150
143761   2455399.953150  9.19  1.18  j  0.150
143761   2455400.787906  -3.09  1.25  j  0.150
143761   2455400.788554  -0.52  1.22  j  0.149
143761   2455400.789213  3.70  1.17  j  0.150
143761   2455401.744772  -6.28  1.46  j  0.107
143761   2455401.745733  -9.10  1.41  j  0.133
143761   2455401.746612  -7.56  1.30  j  0.136
143761   2455402.830312  -22.29  1.30  j  0.150
143761   2455402.831052  -22.59  1.33  j  0.150
143761   2455402.831828  -18.82  1.27  j  0.150
143761   2455403.828796  -28.97  1.30  j  0.150
143761   2455403.829490  -29.72  1.16  j  0.150
143761   2455403.830312  -35.40  1.23  j  0.150
143761   2455404.787177  -39.15  1.36  j  0.150
143761   2455404.787802  -40.30  1.22  j  0.149
143761   2455404.788427  -40.30  1.18  j  0.150
143761   2455405.768451  -42.36  1.15  j  0.150
143761   2455405.769053  -44.67  1.27  j  0.150
143761   2455405.769655  -43.18  1.14  j  0.149
143761   2455406.767803  -54.44  1.11  j  0.150
143761   2455406.768393  -54.12  1.15  j  0.149
143761   2455406.768995  -54.87  1.13  j  0.149
143761   2455410.795713  -65.01  1.16  j  0.150
143761   2455410.796303  -65.17  1.12  j  0.149
143761   2455410.796905  -68.55  1.08  j  0.150
143761   2455411.763816  -68.29  1.23  j  0.150
143761   2455411.764556  -66.05  1.20  j  0.150
143761   2455411.765170  -65.99  1.22  j  0.150
143761   2455412.762564  -63.84  1.21  j  0.148
143761   2455412.763189  -58.58  1.24  j  0.149
143761   2455412.763802  -61.72  1.21  j  0.149
143761   2455413.732726  -60.47  1.22  j  0.140
143761   2455413.733386  -58.98  1.33  j  0.147
143761   2455413.734034  -58.35  1.19  j  0.148
143761   2455425.730494  54.17  1.29  j  0.149
143761   2455425.732091  53.77  1.21  j  0.149
143761   2455425.732693  51.93  1.36  j  0.148
143761   2455426.726685  56.24  1.11  j  0.149
143761   2455426.727298  59.44  1.05  j  0.149
143761   2455426.727877  58.14  1.10  j  0.150
143761   2455428.726011  57.54  1.22  j  0.148
143761   2455428.726659  63.19  1.24  j  0.148
143761   2455428.727296  59.57  1.25  j  0.149
143761   2455431.722884  62.04  1.15  j  0.148
143761   2455431.723521  59.88  1.08  j  0.148
143761   2455431.724146  62.69  1.17  j  0.149
143761   2455432.721553  62.89  1.26  j  0.149
143761   2455432.722155  58.75  1.18  j  0.148
143761   2455432.722757  56.68  1.20  j  0.149
143761   2455434.720685  47.88  1.23  j  0.149
143761   2455434.721287  45.36  1.09  j  0.149
143761   2455434.721889  46.54  1.17  j  0.149
143761   2455436.720837  31.32  1.19  j  0.142
143761   2455436.721508  33.11  1.18  j  0.147
143761   2455436.722191  29.63  1.22  j  0.145
143761   2455437.721532  25.33  1.17  j  0.144
143761   2455437.722227  24.29  1.17  j  0.144
143761   2455437.722887  23.26  1.11  j  0.148
143761   2455438.718756  12.72  1.14  j  0.147
143761   2455438.719404  10.74  1.24  j  0.146
143761   2455438.720041  16.10  1.13  j  0.147
143761   2455440.718066  -5.76  1.14  j  0.149
143761   2455440.718714  -2.64  1.22  j  0.149
143761   2455440.719339  -2.03  1.11  j  0.148
143761   2455455.762546  -41.98  1.27  j  0.149
143761   2455455.763229  -47.63  1.30  j  0.140
143761   2455455.763935  -50.18  1.38  j  0.145
143761   2455464.704156  51.05  1.42  j  0.149
143761   2455464.704769  48.98  1.35  j  0.149
143761   2455464.705406  51.74  1.42  j  0.149
143761   2455465.702204  53.94  1.51  j  0.148
143761   2455465.702818  56.51  1.43  j  0.148
143761   2455465.703443  60.16  1.28  j  0.149
143761   2455466.702522  62.35  1.36  j  0.148
143761   2455466.703182  61.39  1.27  j  0.149
143761   2455466.703830  63.21  1.39  j  0.143
143761   2455467.698211  69.04  1.37  j  0.149
143761   2455467.698836  67.61  1.39  j  0.150
143761   2455467.699461  67.11  1.41  j  0.149
143761   2455468.698565  67.51  1.37  j  0.149
143761   2455468.699178  66.25  1.39  j  0.150
143761   2455468.699803  66.87  1.26  j  0.149
143761   2455469.698295  68.19  1.30  j  0.128
143761   2455469.699012  71.98  1.31  j  0.142
143761   2455469.699707  67.08  1.34  j  0.146
143761   2455471.726227  62.18  1.44  j  0.150
143761   2455471.726887  67.01  1.37  j  0.150
143761   2455471.727512  64.67  1.39  j  0.150
143761   2455486.712174  -49.59  1.40  j  0.148
143761   2455486.712972  -50.09  1.36  j  0.148
143761   2455486.713667  -46.18  1.45  j  0.147
143761   2455489.700985  -59.90  1.38  j  0.148
143761   2455489.701645  -59.05  1.60  j  0.146
143761   2455489.702339  -59.58  1.45  j  0.147
143761   2455500.680925  13.08  1.53  j  0.148
143761   2455500.681608  10.31  1.49  j  0.148
143761   2455500.682291  5.85  1.49  j  0.148
143761   2455559.171336  4.36  1.79  j  0.044
143761   2455559.172192  3.56  1.76  j  0.112
143761   2455559.173025  6.16  1.88  j  0.054
143761   2455585.176727  55.15  1.35  j  0.147
143761   2455585.177353  56.43  1.41  j  0.147
143761   2455585.177978  58.76  1.42  j  0.147
143761   2455606.131548  -54.30  1.48  j  0.150
143761   2455606.132162  -55.23  1.45  j  0.150
143761   2455606.132798  -54.67  1.41  j  0.150
143761   2455607.119074  -53.78  1.48  j  0.150
143761   2455607.119953  -56.34  1.34  j  0.149
143761   2455607.120567  -53.18  1.30  j  0.150
143761   2455608.172841  -58.57  1.42  j  0.145
143761   2455608.173744  -62.35  1.39  j  0.148
143761   2455608.174485  -65.55  1.36  j  0.148
143761   2455612.182099  -69.38  1.36  j  0.149
143761   2455612.182724  -63.02  1.44  j  0.149
143761   2455612.183337  -63.27  1.29  j  0.149
143761   2455613.112259  -60.50  1.49  j  0.148
143761   2455613.119146  -62.22  1.32  j  0.148
143761   2455613.120430  -57.87  1.47  j  0.148
143761   2455614.183156  -51.94  1.36  j  \nodata
143761   2455614.183792  -51.53  1.46  j  \nodata
143761   2455614.184452  -54.24  1.32  j  \nodata
143761   2455634.058052  40.46  1.34  j  0.150
143761   2455634.058654  43.79  1.27  j  0.150
143761   2455634.059279  42.45  1.30  j  0.150
143761   2455636.097910  35.33  1.53  j  0.150
143761   2455636.098535  29.81  1.31  j  0.150
143761   2455636.099160  34.03  1.36  j  0.149
143761   2455637.075851  25.97  1.30  j  0.149
143761   2455637.076476  25.74  1.34  j  0.149
143761   2455637.077252  25.90  1.32  j  0.150
143761   2455668.017510  60.65  1.35  j  0.150
143761   2455668.018239  61.41  1.34  j  0.150
143761   2455668.018841  67.06  1.35  j  0.150
143761   2455669.024349  64.52  1.40  j  0.150
143761   2455669.024975  69.76  1.45  j  0.150
143761   2455669.025600  66.68  1.41  j  0.150
143761   2455671.093212  64.30  1.29  j  0.149
143761   2455671.093848  66.61  1.42  j  0.150
143761   2455671.094566  63.64  1.55  j  0.149
143761   2455671.966504  64.06  1.38  j  0.150
143761   2455671.967164  64.41  1.27  j  0.150
143761   2455671.967777  64.54  1.41  j  0.150
143761   2455672.967448  61.06  1.41  j  0.150
143761   2455672.968189  55.03  1.52  j  0.150
143761   2455672.968826  53.95  1.35  j  0.150
143761   2455673.902592  45.74  1.33  j  0.150
143761   2455673.903217  49.63  1.29  j  0.150
143761   2455673.903842  49.95  1.39  j  0.149
143761   2455697.851179  -12.91  1.49  j  0.150
143761   2455697.851816  -15.36  1.40  j  0.150
143761   2455697.852464  -13.21  1.54  j  0.149
143761   2455698.860755  0.33  1.46  j  0.150
143761   2455698.861565  -2.09  1.54  j  0.149
143761   2455698.862537  -3.71  1.51  j  0.149
143761   2455699.819728  13.83  1.38  j  0.150
143761   2455699.820376  14.57  1.50  j  0.150
143761   2455699.821024  13.17  1.49  j  0.151
143761   2455700.869694  25.06  1.55  j  0.150
143761   2455700.870331  20.90  1.48  j  0.150
143761   2455700.870956  21.48  1.47  j  0.150
143761   2455703.871580  45.32  1.39  j  0.150
143761   2455703.872193  45.78  1.45  j  0.148
143761   2455703.872818  44.34  1.41  j  0.150
143761   2455704.833326  55.92  1.39  j  0.150
143761   2455704.833962  55.99  1.37  j  0.150
143761   2455704.834587  58.79  1.39  j  0.149
143761   2455705.844017  56.19  1.50  j  0.149
143761   2455705.844630  56.66  1.41  j  0.149
143761   2455705.845232  59.47  1.43  j  0.150
143761   2455706.778724  67.32  1.38  j  0.150
143761   2455706.779349  68.85  1.45  j  0.150
143761   2455706.779986  65.91  1.36  j  0.151
143761   2455707.775791  65.55  1.53  j  0.149
143761   2455707.776439  71.20  1.48  j  0.149
143761   2455707.777909  69.99  1.52  j  0.149
143761   2455722.837925  -39.57  1.34  j  0.150
143761   2455722.838723  -39.42  1.40  j  0.149
143761   2455722.839533  -38.31  1.37  j  0.149
143761   2455723.860173  -47.73  1.41  j  0.149
143761   2455723.860798  -47.70  1.38  j  0.150
143761   2455723.861411  -42.86  1.42  j  0.150
143761   2455728.869539  -76.52  1.37  j  0.150
143761   2455728.870280  -71.05  1.49  j  0.150
143761   2455728.871032  -70.35  1.45  j  0.151
143761   2455730.980179  -68.59  1.40  j  0.150
143761   2455730.980838  -71.91  1.37  j  0.150
143761   2455730.981510  -65.92  1.45  j  0.149
143761   2455731.839776  -62.02  1.37  j  0.150
143761   2455731.841674  -62.13  1.38  j  0.150
143761   2455731.843653  -70.30  1.54  j  0.150
143761   2455731.855250  -61.40  1.42  j  0.151
143761   2455733.870171  -53.21  1.31  j  0.149
143761   2455733.870785  -53.84  1.32  j  0.149
143761   2455733.871410  -50.67  1.39  j  0.149
143761   2455734.833824  -44.20  1.30  j  0.149
143761   2455734.834438  -42.49  1.28  j  0.149
143761   2455734.835063  -44.06  1.26  j  0.150
143761   2455735.762142  -41.43  1.30  j  0.150
143761   2455735.762744  -42.86  1.33  j  0.149
143761   2455735.763370  -42.40  1.34  j  0.149
143761   2455738.741577  -12.46  1.41  j  0.148
143761   2455738.742214  -10.69  1.40  j  0.149
143761   2455738.742850  -8.70  1.44  j  0.148
143761   2455751.739245  54.95  1.28  j  0.148
143761   2455751.739917  53.21  1.20  j  0.147
143761   2455751.740576  57.12  1.35  j  0.148
143761   2455752.738094  51.31  1.17  j  0.149
143761   2455752.738708  51.50  1.19  j  0.149
143761   2455752.739310  51.45  1.28  j  0.150
143761   2455759.744109  -11.14  1.21  j  0.146
143761   2455759.744757  -6.56  1.20  j  0.148
143761   2455759.745382  0.24  1.26  j  0.148
143761   2455760.736057  -18.61  1.26  j  0.150
143761   2455760.736658  -17.11  1.21  j  0.149
143761   2455760.737260  -18.62  1.15  j  0.149
143761   2455761.737506  -28.23  1.06  j  0.149
143761   2455761.738107  -29.62  1.08  j  0.149
143761   2455761.738721  -32.31  1.10  j  0.149
143761   2455763.739153  -45.06  1.17  j  0.149
143761   2455763.739778  -42.87  1.18  j  0.149
143761   2455763.740414  -41.12  1.16  j  0.148
143761   2455768.733138  -64.15  1.26  j  0.149
143761   2455768.733740  -68.61  1.19  j  0.150
143761   2455768.734365  -66.37  1.22  j  0.149
143761   2455769.735036  -69.60  1.36  j  0.142
143761   2455769.735742  -62.67  1.33  j  0.143
143761   2455769.736436  -68.67  1.34  j  0.132
143761   2455770.745197  -62.25  1.34  j  0.133
143761   2455770.745891  -64.67  1.31  j  0.143
143761   2455770.746574  -64.47  1.27  j  0.141
143761   2455781.731745  32.89  1.22  j  0.149
143761   2455781.732347  30.23  1.22  j  0.149
143761   2455781.732984  33.01  1.27  j  0.148
143761   2455781.733574  31.68  1.28  j  0.149
143761   2455782.799969  38.71  1.22  j  0.150
143761   2455782.800802  43.11  1.29  j  0.150
143761   2455782.801716  39.89  1.27  j  0.149
143761   2455787.727742  68.19  1.38  j  0.148
143761   2455787.728390  65.82  1.36  j  0.148
143761   2455787.729026  69.75  1.38  j  0.149
143761   2455790.723443  68.02  1.22  j  0.148
143761   2455790.724056  70.22  1.25  j  0.149
143761   2455790.724658  68.50  1.32  j  0.149
143761   2455795.764870  28.48  1.67  j  0.147
143761   2455795.766294  29.38  1.81  j  0.147
143761   2455795.767567  28.42  1.51  j  0.147
143761   2455806.723422  -59.66  1.23  j  0.150
143761   2455806.724198  -61.75  1.35  j  0.150
143761   2455806.724985  -61.81  1.34  j  0.150
143761   2455807.717476  -63.94  1.28  j  0.145
143761   2455807.718124  -66.55  1.15  j  0.149
143761   2455807.718773  -62.80  1.28  j  0.147
143761   2455808.737698  -67.53  1.32  j  0.150
143761   2455808.738508  -68.81  1.29  j  0.149
143761   2455808.739342  -67.96  1.42  j  0.150
143761   2455810.718517  -65.55  1.19  j  0.149
143761   2455810.719130  -64.24  1.15  j  0.150
143761   2455810.719721  -64.93  1.20  j  0.150
143761   2455811.710837  -63.10  1.13  j  0.149
143761   2455811.711462  -59.61  1.19  j  0.149
143761   2455811.712098  -57.75  1.22  j  0.149
143761   2455842.697180  -41.22  1.53  j  0.128
143761   2455850.685519  -68.73  1.31  j  0.148
143761   2455850.686132  -71.59  1.30  j  0.149
143761   2455850.686769  -74.71  1.20  j  0.148
143761   2455853.703747  -51.57  1.34  j  0.149
143761   2455853.705090  -55.42  1.43  j  0.149
143761   2455853.705865  -55.08  1.39  j  0.149
143761   2455929.174347  -66.79  1.44  j  0.146
143761   2455929.174972  -64.85  1.27  j  0.149
143761   2455929.175597  -71.05  1.24  j  0.148
143761   2455932.184929  -62.81  1.33  j  0.149
143761   2455932.185530  -61.15  1.38  j  0.148
143761   2455932.186167  -58.53  1.32  j  0.148
143761   2455945.182868  53.94  1.33  j  0.148
143761   2455945.183447  58.84  1.40  j  0.148
143761   2455945.184072  57.03  1.54  j  0.147
143761   2455973.173129  -47.41  1.47  j  0.138
143761   2455973.173788  -49.60  1.38  j  0.143
143761   2455973.174460  -47.14  1.40  j  0.144
143761   2455991.997485  58.03  1.59  j  0.150
143761   2455991.998133  61.92  1.45  j  0.150
143761   2455991.998793  60.57  1.43  j  0.150
143761   2455992.091275  57.53  1.45  j  0.142
143761   2455992.167911  58.43  1.33  j  0.137
143761   2455992.168559  62.25  1.49  j  0.146
143761   2455992.169207  58.37  1.38  j  0.144
143761   2455995.027948  37.12  1.57  j  0.138
143761   2455995.107802  30.28  1.45  j  0.146
143761   2455995.108497  30.95  1.35  j  0.148
143761   2455997.072071  10.63  1.46  j  0.147
143761   2455997.073298  15.91  1.45  j  0.145
143761   2455997.074525  13.34  1.37  j  0.144
143761   2456018.944011  4.44  1.55  j  0.149
143761   2456018.944648  9.38  1.50  j  0.150
143761   2456018.945331  7.98  1.46  j  0.149
143761   2456027.972111  63.67  1.42  j  0.150
143761   2456027.972724  63.84  1.43  j  0.149
143761   2456027.973338  62.54  1.34  j  0.150
143761   2456076.808961  4.27  1.48  j  0.149
143761   2456076.809632  9.12  1.44  j  0.150
143761   2456076.810315  3.32  1.30  j  0.149
143761   2456097.799344  5.33  1.35  j  0.149
143761   2456097.800016  7.61  1.42  j  0.150
143761   2456097.800698  8.25  1.40  j  0.150
143761   2456112.739494  46.12  1.27  j  0.149
143761   2456112.740085  47.17  1.30  j  0.149
143761   2456112.740710  41.19  1.26  j  0.150
143761   2456133.741602  -49.52  1.22  j  0.149
143761   2456133.742204  -43.63  1.22  j  0.149
143761   2456133.742829  -45.91  1.26  j  0.148
143761   2456134.735746  -38.90  1.31  j  0.147
143761   2456134.736371  -36.21  1.30  j  0.148
143761   2456134.736996  -39.90  1.36  j  0.149
143761   2456140.742187  35.27  1.33  j  0.149
143761   2456140.743587  33.69  1.32  j  0.149
143761   2456140.744247  29.61  1.32  j  0.149
143761   2456144.729912  58.96  1.41  j  0.149
143761   2456144.730537  60.21  1.35  j  0.149
143761   2456144.731151  65.73  1.38  j  0.149
143761   2456147.733680  63.92  1.12  j  0.147
143761   2456147.734316  62.51  1.23  j  0.143
143761   2456147.734964  66.20  1.11  j  0.147
143761   2456163.719076  -55.78  1.31  j  0.149
143761   2456163.719724  -56.85  1.41  j  0.148
143761   2456163.720372  -51.14  1.26  j  0.149
143761   2456165.717872  -68.94  1.24  j  0.149
143761   2456165.718497  -69.29  1.24  j  0.147
143761   2456165.719122  -65.61  1.18  j  0.148
143761   2456172.713439  -53.84  1.35  j  0.149
143761   2456172.714076  -55.83  1.31  j  0.150
143761   2456172.714689  -54.41  1.33  j  0.150
143761   2456194.698834  26.07  1.29  j  0.149
143761   2456194.699447  22.69  1.35  j  0.149
143761   2456194.700084  24.45  1.36  j  0.150
143761   2456208.687076  -60.77  1.47  j  0.148
143761   2456208.687689  -63.84  1.42  j  0.149
143761   2456208.688337  -61.88  1.57  j  0.149
143761   2456290.178131  -55.82  1.41  j  0.149
143761   2456290.178768  -58.95  1.39  j  0.148
143761   2456290.179393  -58.22  1.33  j  0.150
143761   2456320.159011  -24.90  1.46  j  0.150
143761   2456320.159659  -28.09  1.35  j  0.150
143761   2456320.160296  -30.04  1.39  j  0.149
143761   2456327.147099  -59.44  1.39  j  0.149
143761   2456327.147725  -62.72  1.30  j  0.149
143761   2456327.148361  -55.88  1.43  j  0.150
143761   2456450.833310  -56.50  1.34  j  0.149
143761   2456450.833924  -59.60  1.33  j  0.149
143761   2456450.834537  -56.20  1.32  j  0.150
143761   2456451.917086  -47.67  1.41  j  0.147
143761   2456451.918012  -50.18  1.33  j  0.145
143761   2456451.918961  -48.69  1.46  j  0.141
143761   2456475.775200  3.21  1.35  j  0.150
143761   2456475.775790  4.45  1.27  j  0.150
143761   2456475.776392  8.52  1.36  j  0.150
143761   2456505.736596  74.59  2.04  a  0.133
143761   2456506.701574  70.54  2.12  a  0.134
143761   2456506.726445  70.20  1.23  j  0.149
143761   2456506.727058  67.54  1.15  j  0.149
143761   2456506.727648  65.97  1.13  j  0.149
143761   2456507.738885  64.03  1.28  j  0.149
143761   2456507.741848  65.46  1.19  j  0.149
143761   2456507.744394  60.38  1.18  j  0.149
143761   2456512.743656  38.24  1.27  j  0.150
143761   2456512.744524  38.71  1.24  j  0.150
143761   2456512.745149  39.84  1.34  j  0.150
143761   2456513.751061  24.74  1.33  j  0.150
143761   2456513.751663  25.43  1.24  j  0.150
143761   2456513.752276  25.76  1.24  j  0.149
143761   2456515.689139  9.58  2.33  a  0.135
143761   2456516.707273  3.17  2.26  a  0.132
143761   2456517.683835  -7.61  2.12  a  0.135
143761   2456518.684562  -17.72  2.17  a  0.137
143761   2456518.733784  -25.17  1.22  j  0.139
143761   2456518.734559  -24.30  1.27  j  0.144
143761   2456518.735323  -21.61  1.33  j  0.147
143761   2456519.776268  -28.90  1.24  j  0.150
143761   2456521.800268  -44.42  1.16  j  0.149
143761   2456522.789006  -52.36  1.29  j  0.150
143761   2456523.722458  -57.13  1.14  j  0.149
143761   2456524.722386  -63.14  1.16  j  0.150
143761   2456525.672238  -61.72  2.15  a  0.130
143761   2456525.752164  -63.42  1.26  j  0.149
143761   2456526.676983  -59.80  2.11  a  0.129
143761   2456529.735335  -55.04  1.23  j  0.150
143761   2456530.723252  -43.21  2.16  a  0.130
143761   2456530.729687  -50.26  1.18  j  0.150
143761   2456531.731748  -42.00  1.23  j  0.149
143761   2456532.726795  -33.37  1.15  j  0.148
143761   2456533.769398  -24.79  1.21  j  0.150
143761   2456534.692101  -14.81  2.16  a  0.134
143761   2456535.669789  -0.59  2.21  a  0.136
143761   2456536.691410  13.17  4.04  a  0.135
143761   2456539.643354  37.23  2.34  a  0.133
143761   2456540.661517  46.54  2.20  a  0.132
143761   2456541.644033  49.64  2.04  a  0.132
143761   2456541.796375  56.64  2.43  a  0.134
143761   2456542.648575  56.98  1.92  a  0.135
143761   2456547.680664  66.40  2.28  a  0.132
143761   2456547.761296  59.10  1.38  j  0.135
143761   2456548.631484  57.01  2.19  a  0.137
143761   2456585.684265  64.94  1.50  j  0.148
143761   2456689.963136  -61.33  2.31  a  0.134
143761   2456709.182246  57.64  1.30  j  0.147
143761   2456709.182952  54.68  1.31  j  0.149
143761   2456709.183588  56.97  1.30  j  0.149
143761   2456796.802530  -16.46  2.90  a  0.138
143761   2456796.895238  -22.30  2.90  a  0.132
143761   2456804.979633  -68.15  3.27  a  0.127
143761   2456804.981114  -75.43  3.27  a  0.136
143761   2456804.982573  -66.48  3.20  a  0.139
143761   2456808.845433  -58.76  3.36  a  0.133
143761   2456808.846718  -54.99  3.30  a  0.130
143761   2456808.848037  -51.66  3.11  a  0.135
143761   2456826.758675  65.11  1.33  j  0.149
143761   2456826.759265  62.77  1.34  j  0.150
143761   2456826.760017  61.74  1.38  j  0.150
143761   2456831.778175  34.24  2.96  a  0.137
143761   2456831.779945  40.35  3.11  a  0.132
143761   2456831.781844  38.01  2.94  a  0.140
143761   2456845.871424  -66.80  1.28  j  0.149
143761   2456845.872697  -69.80  1.21  j  0.150
143761   2456845.874340  -67.25  1.17  j  0.150
143761   2456846.739401  -67.38  1.24  j  0.149
143761   2456846.740130  -65.37  1.28  j  0.150
143761   2456846.740870  -66.92  1.18  j  0.149
143761   2456847.909237  -57.86  1.50  j  0.146
143761   2456854.736397  -5.03  2.28  a  0.132
143761   2456878.726220  -42.63  2.34  a  0.129
143761   2456886.740048  -67.28  3.48  a  0.132
143761   2456886.741448  -66.82  3.40  a  0.139
143761   2456886.742872  -67.00  3.42  a  0.131
143761   2456888.671172  -58.19  3.18  a  0.132
143761   2456888.672456  -45.54  3.55  a  0.137
143761   2456888.673764  -54.94  3.51  a  0.134
143761   2456889.723448  -49.72  1.15  j  0.149
143761   2456889.724061  -51.78  1.17  j  0.149
143761   2456889.724663  -51.98  1.21  j  0.149
143761   2456910.710851  36.90  1.31  j  0.149
143761   2456910.712124  36.06  1.38  j  0.150
143761   2456910.713177  35.19  1.30  j  0.150
143761   2456912.706559  20.29  1.32  j  0.150
143761   2456912.707184  19.92  1.23  j  0.149
143761   2456912.707809  20.88  1.28  j  0.150
143761   2456913.705432  4.34  1.12  j  0.149
143761   2456913.706046  7.17  1.23  j  0.149
143761   2456913.706670  12.45  1.45  j  0.149
143761   2457027.036358  62.88  5.03  a  0.132
143761   2457027.039587  54.24  3.21  a  0.139
143761   2457027.042457  61.00  3.46  a  0.132
143761   2457029.040212  45.81  3.94  a  0.128
143761   2457029.041983  52.60  3.99  a  0.135
143761   2457029.043777  42.76  3.91  a  0.134
143761   2457042.999777  -61.01  3.21  a  0.131
143761   2457044.950447  -73.80  3.48  a  0.133
143761   2457044.953885  -68.19  3.36  a  0.133
143761   2457044.957682  -76.34  3.32  a  0.129
143761   2457045.058764  -70.40  4.08  a  0.129
143761   2457045.060905  -68.83  4.08  a  0.117
143761   2457045.063070  -69.98  4.31  a  0.127
143761   2457048.081630  -64.85  3.21  a  0.132
143761   2457048.083273  -62.10  3.59  a  0.134
143761   2457048.084905  -68.91  3.67  a  0.126
143761   2457050.962509  -32.02  3.86  a  0.132
143761   2457050.964732  -37.10  4.02  a  0.139
143761   2457050.966619  -34.78  3.94  a  0.120
143761   2457062.182756  69.41  1.29  j  0.149
143761   2457062.183381  65.08  1.46  j  0.148
143761   2457062.184029  59.76  1.42  j  0.149
143761   2457115.784551  -13.64  3.23  a  0.136
143761   2457115.784551  -13.64  3.23  a  0.136
143761   2457115.785651  -10.46  3.40  a  0.137
143761   2457115.785651  -10.46  3.40  a  0.137
143761   2457115.786750  -20.69  3.42  a  0.134
143761   2457115.786750  -20.69  3.42  a  0.134
143761   2457115.936848  -14.95  3.89  a  0.135
143761   2457115.936848  -14.95  3.89  a  0.135
143761   2457115.937658  -20.84  4.10  a  0.137
143761   2457115.937658  -20.84  4.10  a  0.137
143761   2457115.938480  -18.92  3.67  a  0.132
143761   2457115.938480  -18.92  3.67  a  0.132
143761   2457121.775439  -64.60  2.67  a  0.133
143761   2457121.946497  -69.35  4.14  a  0.132
143761   2457121.947319  -58.00  3.84  a  0.125
143761   2457121.948129  -60.34  4.10  a  0.134
143761   2457123.930003  -68.85  2.42  a  0.132
143761   2457123.932132  -68.22  2.15  a  0.133
143761   2457123.934181  -72.29  2.48  a  0.135
143761   2457124.956940  -65.93  2.78  a  0.130
143761   2457124.957994  -64.13  3.05  a  0.133
143761   2457124.959047  -64.47  2.74  a  0.127
143761   2457125.938772  -70.05  2.97  a  0.132
143761   2457125.939755  -62.41  3.22  a  0.135
143761   2457125.940728  -65.22  3.16  a  0.131
143761   2457130.943078  -29.28  2.76  a  0.133
143761   2457130.945462  -29.91  2.38  a  0.133
143761   2457130.947789  -30.66  2.52  a  0.134
143761   2457132.918002  -8.01  2.57  a  0.132
143761   2457132.919379  -8.36  2.76  a  0.135
143761   2457132.920745  -9.28  2.70  a  0.131
143761   2457138.855064  51.26  2.69  a  0.132
143761   2457140.903202  69.44  3.04  a  0.136
143761   2457140.904325  60.63  2.78  a  0.133
143761   2457140.905390  61.65  2.88  a  0.134
143761   2457143.870880  66.17  3.08  a  0.134
143761   2457143.871887  69.48  3.25  a  0.133
143761   2457143.872871  68.94  3.22  a  0.136
143761   2457148.764993  43.70  2.44  a  0.134
143761   2457148.888153  36.30  2.99  a  0.132
143761   2457148.889241  34.46  2.76  a  0.134
143761   2457148.890444  41.27  3.07  a  0.136
143761   2457151.138202  21.59  1.43  j  0.149
143761   2457151.138815  24.81  1.43  j  0.149
143761   2457151.139417  22.25  1.46  j  0.149
143761   2457151.838260  15.93  2.62  a  0.133
143761   2457153.897054  1.27  2.51  a  0.132
143761   2457153.898859  -4.95  3.45  a  0.133
143761   2457153.899901  -3.17  3.24  a  0.137
143761   2457165.823389  -72.71  3.35  a  0.134
143761   2457165.824407  -63.03  3.89  a  0.131
143761   2457165.825403  -75.38  3.39  a  0.136
143761   2457168.791050  -64.09  2.94  a  0.131
143761   2457168.792115  -58.78  3.05  a  0.133
143761   2457168.793215  -57.93  2.66  a  0.133
143761   2457188.833343  43.59  2.98  a  0.134
143761   2457188.834640  36.80  2.63  a  0.131
143761   2457188.836341  40.54  2.15  a  0.136
143761   2457189.814593  32.62  2.58  a  0.132
143761   2457189.816456  33.85  2.53  a  0.133
143761   2457189.818412  38.42  2.49  a  0.135
143761   2457193.800577  -7.41  3.37  a  0.132
143761   2457193.801596  -9.23  3.09  a  0.134
143761   2457193.802591  -2.51  3.32  a  0.131
143761   2457195.788415  -23.83  2.82  a  0.132
143761   2457195.789479  -15.74  2.72  a  0.135
143761   2457195.790544  -22.83  2.87  a  0.131
143761   2457203.957109  -68.79  1.26  j  0.150
143761   2457203.957746  -72.62  1.18  j  0.150
143761   2457203.958371  -69.70  1.21  j  0.150
143761   2457208.746870  -49.48  3.03  a  0.131
143761   2457208.747900  -50.47  3.11  a  0.143
143761   2457208.748895  -51.84  3.65  a  0.131
143761   2457211.958480  -13.49  1.43  j  0.150
143761   2457211.959093  -19.85  1.52  j  0.150
143761   2457211.959707  -17.36  1.27  j  0.150
143761   2457221.773594  69.69  2.58  a  0.134
143761   2457221.775746  72.66  2.54  a  0.137
143761   2457221.777668  67.45  2.33  a  0.131
143761   2457224.763056  69.74  2.94  a  0.128
143761   2457224.764363  68.41  3.03  a  0.135
143761   2457224.765649  69.01  3.15  a  0.135
143761   2457229.753117  36.68  3.01  a  0.130
143761   2457229.754147  40.81  3.50  a  0.130
143761   2457229.755154  39.07  2.93  a  0.130
143761   2457232.783832  2.88  1.24  j  0.149
143761   2457232.785209  8.39  1.24  j  0.149
143761   2457232.786343  9.80  1.34  j  0.148
143761   2457233.735015  -0.13  3.95  a  0.136
143761   2457233.736033  1.69  3.91  a  0.124
143761   2457233.737040  3.81  3.72  a  0.133
143761   2457256.686626  38.77  3.12  a  0.135
143761   2457256.726971  33.88  2.54  a  0.136
143761   2457256.728244  39.16  2.98  a  0.138
143761   2457256.729482  42.45  2.71  a  0.135
143761   2457260.742651  66.79  2.61  a  0.130
143761   2457260.743866  64.81  2.63  a  0.129
143761   2457260.745001  65.93  2.99  a  0.134
143761   2457262.718591  57.27  1.22  j  0.149
143761   2457262.719192  63.94  1.34  j  0.149
143761   2457262.719806  63.54  1.28  j  0.149
143761   2457269.719126  28.97  2.29  a  0.137
143761   2457269.721209  31.58  2.47  a  0.132
143761   2457269.723257  27.35  2.56  a  0.131
143761   2457274.632370  -20.84  2.51  a  0.134
143761   2457283.728155  -72.34  2.49  a  0.135
143761   2457283.729729  -78.08  2.39  a  0.135
143761   2457283.733942  -74.44  2.59  a  0.134
143761   2457286.679106  -68.98  3.19  a  0.128
143761   2457290.692426  -31.25  4.18  a  0.117
143761   2457290.693490  -33.38  4.24  a  0.131
143761   2457290.694532  -30.32  3.90  a  0.125
143761   2457292.685768  -8.08  2.92  a  0.135
143761   2457294.699889  11.28  1.31  j  0.148
143761   2457294.700560  10.60  1.26  j  0.148
143761   2457294.701208  7.85  1.31  j  0.147

